Identifiability Conditions for Multi-channel Blind Deconvolution with Short Filters

This work considers the multi-channel blind deconvolution problem under the assumption that the channels are short. First, we investigate the ill-posedness issues inherent to blind deconvolution problems and sufficient and necessary conditions on the channels that guarantee well-posedness are derived. Following previous work on blind deconvolution, the problem is then reformulated as a low-rank matrix recovery problem and solved by nuclear norm minimization. Numerical experiments show the effectiveness of this algorithm under a certain generative model for the input signal and the channels, both in the noiseless and in the noisy case.

==> noise-robustness-1.tsv <==
40	0.00769258238716325
35	0.0134848765103097
30	0.0239076397032023
25	0.0431757949586011
20	0.0805446090035507
15	0.182448581697065
10	0.550952084581917
5	0.890366955346874
0	1.16440573562745


==> noise-robustness-2.tsv <==
40	0.00436004755197143
35	0.00783845871873814
30	0.0137792095356478
25	0.0249245907803717
20	0.044504561071386
15	0.0780152009670085
10	0.144043292275348
5	0.483419145203544
0	0.845377368555993


==> noise-robustness.tikz <==
% This file was created by matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
%
\begin{tikzpicture}

\begin{axis}[%
width=3.983in,
height=3.366in,
at={(0.668in,0.481in)},
scale only axis,
xmin=0,
xmax=40,
xlabel={\Large{SNR (dB)}},
xmajorgrids,
ymode=log,
ymin=0.001,
ymax=10,
yminorticks=true,
ylabel={\Large{Average relative outer product error}},
ymajorgrids,
%yminorgrids,
axis background/.style={fill=white},
legend style={at={(0.03,0.03)},anchor=south west,legend cell align=left,align=left,draw=white!15!black},
tick label style={font=\large}
]
\addplot [color=red,solid,line width=1.0pt,mark size=2.0pt,mark=asterisk,mark options={solid}]
  table[]{noise-robustness-1.tsv};
\addlegendentry{\large{$L = 128$, $N = 6$, $K = 10$}};

\addplot [color=blue,dashed,line width=1.0pt,mark size=2.0pt,mark=asterisk,mark options={solid}]
  table[]{noise-robustness-2.tsv};
\addlegendentry{\large{$L = 256$, $N = 12$, $K = 10$}};

\end{axis}
\end{tikzpicture}%


==> numatt-KN32-1.tsv <==
1	17
1.08080808080808	16.378640776699
1.16161616161616	15.803738317757
1.24242424242424	15.2702702702703
1.32323232323232	14.7739130434783
1.4040404040404	14.3109243697479
1.48484848484848	13.8780487804878
1.56565656565657	13.4724409448819
1.64646464646465	13.0916030534351
1.72727272727273	12.7333333333333
1.80808080808081	12.3956834532374
1.88888888888889	12.0769230769231
1.96969696969697	11.7755102040816
2.05050505050505	11.4900662251656
2.13131313131313	11.2193548387097
2.21212121212121	10.9622641509434
2.29292929292929	10.7177914110429
2.37373737373737	10.4850299401198
2.45454545454545	10.2631578947368
2.53535353535354	10.0514285714286
2.61616161616162	9.84916201117318
2.6969696969697	9.65573770491803
2.77777777777778	9.47058823529412
2.85858585858586	9.29319371727749
2.93939393939394	9.12307692307692
3.02020202020202	8.95979899497487
3.1010101010101	8.80295566502463
3.18181818181818	8.65217391304348
3.26262626262626	8.50710900473934
3.34343434343434	8.36744186046512
3.42424242424242	8.23287671232877
3.50505050505051	8.10313901345291
3.58585858585859	7.97797356828194
3.66666666666667	7.85714285714286
3.74747474747475	7.74042553191489
3.82828282828283	7.62761506276151
3.90909090909091	7.51851851851852
3.98989898989899	7.41295546558705
4.07070707070707	7.31075697211155
4.15151515151515	7.21176470588235
4.23232323232323	7.11583011583012
4.31313131313131	7.02281368821293
4.39393939393939	6.93258426966292
4.47474747474747	6.8450184501845
4.55555555555556	6.76
4.63636363636364	6.67741935483871
4.71717171717172	6.59717314487633
4.7979797979798	6.5191637630662
4.87878787878788	6.44329896907216
4.95959595959596	6.36949152542373
5.04040404040404	6.29765886287625
5.12121212121212	6.22772277227723
5.2020202020202	6.15960912052117
5.28282828282828	6.09324758842444
5.36363636363636	6.02857142857143
5.44444444444444	5.96551724137931
5.52525252525253	5.90402476780186
5.60606060606061	5.84403669724771
5.68686868686869	5.78549848942598
5.76767676767677	5.72835820895522
5.84848484848485	5.67256637168142
5.92929292929293	5.61807580174927
6.01010101010101	5.56484149855908
6.09090909090909	5.51282051282051
6.17171717171717	5.46197183098592
6.25252525252525	5.41225626740947
6.33333333333333	5.36363636363636
6.41414141414141	5.31607629427793
6.49494949494949	5.26954177897574
6.57575757575758	5.224
6.65656565656566	5.17941952506596
6.73737373737374	5.13577023498695
6.81818181818182	5.09302325581395
6.8989898989899	5.05115089514067
6.97979797979798	5.01012658227848
7.06060606060606	4.96992481203008
7.14141414141414	4.93052109181141
7.22222222222222	4.89189189189189
7.3030303030303	4.85401459854015
7.38383838383838	4.81686746987952
7.46464646464646	4.78042959427208
7.54545454545455	4.74468085106383
7.62626262626263	4.7096018735363
7.70707070707071	4.67517401392112
7.78787878787879	4.64137931034483
7.86868686868687	4.60820045558087
7.94949494949495	4.57562076749436
8.03030303030303	4.54362416107383
8.11111111111111	4.51219512195122
8.19191919191919	4.48131868131868
8.27272727272727	4.45098039215686
8.35353535353535	4.42116630669546
8.43434343434343	4.39186295503212
8.51515151515152	4.36305732484076
8.5959595959596	4.33473684210526
8.67676767676768	4.30688935281837
8.75757575757576	4.27950310559006
8.83838383838384	4.25256673511294
8.91919191919192	4.22606924643584
9	4.2


==> numatt-KN32.tikz <==
% This file was created by matlab2tikz.
%
\begin{tikzpicture}

\begin{axis}[%
width=3.983in,
height=3.566in,
at={(0.668in,0.481in)},
scale only axis,
point meta min=1,
point meta max=39,
axis on top,
xmin=0.5,
xmax=9.5,
xtick={1,2,3,4,5,6,7,8,9},
xticklabels={{2},{3},{4},{5},{6},{7},{8},{9},{10}},
xlabel={\LARGE{$N$ (number of channels)}},
y dir=reverse,
ymin=0.5,
ymax=32.5,
ytick={1,3,5,7,9,11,13,15,17,19,21,23,25,27,29,31},
yticklabels={{32},{30},{28},{26},{24},{22},{20},{18},{16},{14},{12},{10},{8},{6},{4},{2}},
ylabel={\LARGE{$K$ (short channel lengths)}},
axis background/.style={fill=white},
%title style={font=\bfseries},
%title={Average number of attempts for L = 32},
colormap={mymap}{[1pt] rgb(0pt)=(1,1,1); rgb(63pt)=(0,0,0)},
colorbar,
tick label style = {font=\Large}
]
\addplot [forget plot] graphics [xmin=0.5,xmax=9.5,ymin=0.5,ymax=32.5] {numatt-KN32-1.png};
\addplot [color=red,solid,line width=2.0pt,forget plot]
  table[]{numatt-KN32-1.tsv};
\end{axis}
\end{tikzpicture}%


==> phase-KN32-1.tsv <==
1	17
1.08080808080808	16.378640776699
1.16161616161616	15.803738317757
1.24242424242424	15.2702702702703
1.32323232323232	14.7739130434783
1.4040404040404	14.3109243697479
1.48484848484848	13.8780487804878
1.56565656565657	13.4724409448819
1.64646464646465	13.0916030534351
1.72727272727273	12.7333333333333
1.80808080808081	12.3956834532374
1.88888888888889	12.0769230769231
1.96969696969697	11.7755102040816
2.05050505050505	11.4900662251656
2.13131313131313	11.2193548387097
2.21212121212121	10.9622641509434
2.29292929292929	10.7177914110429
2.37373737373737	10.4850299401198
2.45454545454545	10.2631578947368
2.53535353535354	10.0514285714286
2.61616161616162	9.84916201117318
2.6969696969697	9.65573770491803
2.77777777777778	9.47058823529412
2.85858585858586	9.29319371727749
2.93939393939394	9.12307692307692
3.02020202020202	8.95979899497487
3.1010101010101	8.80295566502463
3.18181818181818	8.65217391304348
3.26262626262626	8.50710900473934
3.34343434343434	8.36744186046512
3.42424242424242	8.23287671232877
3.50505050505051	8.10313901345291
3.58585858585859	7.97797356828194
3.66666666666667	7.85714285714286
3.74747474747475	7.74042553191489
3.82828282828283	7.62761506276151
3.90909090909091	7.51851851851852
3.98989898989899	7.41295546558705
4.07070707070707	7.31075697211155
4.15151515151515	7.21176470588235
4.23232323232323	7.11583011583012
4.31313131313131	7.02281368821293
4.39393939393939	6.93258426966292
4.47474747474747	6.8450184501845
4.55555555555556	6.76
4.63636363636364	6.67741935483871
4.71717171717172	6.59717314487633
4.7979797979798	6.5191637630662
4.87878787878788	6.44329896907216
4.95959595959596	6.36949152542373
5.04040404040404	6.29765886287625
5.12121212121212	6.22772277227723
5.2020202020202	6.15960912052117
5.28282828282828	6.09324758842444
5.36363636363636	6.02857142857143
5.44444444444444	5.96551724137931
5.52525252525253	5.90402476780186
5.60606060606061	5.84403669724771
5.68686868686869	5.78549848942598
5.76767676767677	5.72835820895522
5.84848484848485	5.67256637168142
5.92929292929293	5.61807580174927
6.01010101010101	5.56484149855908
6.09090909090909	5.51282051282051
6.17171717171717	5.46197183098592
6.25252525252525	5.41225626740947
6.33333333333333	5.36363636363636
6.41414141414141	5.31607629427793
6.49494949494949	5.26954177897574
6.57575757575758	5.224
6.65656565656566	5.17941952506596
6.73737373737374	5.13577023498695
6.81818181818182	5.09302325581395
6.8989898989899	5.05115089514067
6.97979797979798	5.01012658227848
7.06060606060606	4.96992481203008
7.14141414141414	4.93052109181141
7.22222222222222	4.89189189189189
7.3030303030303	4.85401459854015
7.38383838383838	4.81686746987952
7.46464646464646	4.78042959427208
7.54545454545455	4.74468085106383
7.62626262626263	4.7096018735363
7.70707070707071	4.67517401392112
7.78787878787879	4.64137931034483
7.86868686868687	4.60820045558087
7.94949494949495	4.57562076749436
8.03030303030303	4.54362416107383
8.11111111111111	4.51219512195122
8.19191919191919	4.48131868131868
8.27272727272727	4.45098039215686
8.35353535353535	4.42116630669546
8.43434343434343	4.39186295503212
8.51515151515152	4.36305732484076
8.5959595959596	4.33473684210526
8.67676767676768	4.30688935281837
8.75757575757576	4.27950310559006
8.83838383838384	4.25256673511294
8.91919191919192	4.22606924643584
9	4.2


==> phase-KN32.tikz <==
% This file was created by matlab2tikz.
%
\begin{tikzpicture}

\begin{axis}[%
width=3.983in,
height=3.566in,
at={(0.668in,0.481in)},
scale only axis,
point meta min=0,
point meta max=1,
axis on top,
xmin=0.5,
xmax=9.5,
xtick={1,2,3,4,5,6,7,8,9},
xticklabels={{2},{3},{4},{5},{6},{7},{8},{9},{10}},
xlabel={\LARGE{$N$ (number of channels)}},
y dir=reverse,
ymin=0.5,
ymax=32.5,
ytick={1,3,5,7,9,11,13,15,17,19,21,23,25,27,29,31},
yticklabels={{32},{30},{28},{26},{24},{22},{20},{18},{16},{14},{12},{10},{8},{6},{4},{2}},
ylabel={\LARGE{$K$ (short channel lengths)}},
axis background/.style={fill=white},
%title style={font=\bfseries},
%title={Empirical probability of successful recovery for L = 32},
colormap/blackwhite,
colorbar,
tick label style={font=\Large}
]
\addplot [forget plot] graphics [xmin=0.5,xmax=9.5,ymin=0.5,ymax=32.5] {phase-KN32-1.png};
\addplot [color=red,solid,line width=2.0pt,forget plot]
  table[]{phase-KN32-1.tsv};
\end{axis}
\end{tikzpicture}%


==> problem-illustration.tikz <==
\tikzset{%
    block/.style = {draw, thick, rectangle, minimum height = 3em, minimum width = 3em,
    align=center},
    sum/.style = {draw, circle, node distance = 1cm}
}

\begin{tikzpicture}[>=stealth]
    \node[anchor=south] at (0, 1.9) {\small{Channels (or filters)}};
    \node[block, text width=8em] (f1) at (0, 1.2) {$\vw_0 = \begin{bmatrix} \vh_0 \\ \vzero_{L-K}\end{bmatrix}$};
    \node[block, text width=8em] (fN) at (0, -1.2) {$\vw_{N-1} = \begin{bmatrix} \vh_{N-1} \\ \vzero_{L-K}\end{bmatrix}$};
    \node (dots1) at (0, 0.1) {$\vdots$};

    \draw [->] (f1) -- ($(f1) + (2.5, 0)$) node[right] {$\vy_0 = \vs \circledast \vw_0$};
    \draw [->] (fN) -- ($(fN) + (2.5, 0)$) node[right] {$\vy_{N-1} = \vs \circledast \vw_{N-1}$};
    \node (dots1) at (3.0, 0.1) {$\vdots$};

    \node[anchor=south, align=center] at (-4.3, 0.25) {\small{Signal or}\\\small{message}};
    \coordinate (C) at (-3, 0);
    \draw (C) -- ($(C) - (1, 0)$) node[left] {$\vs$};
    \draw [->] (C) |- (f1.west);
    \draw [->] (C) |- (fN.west);
\end{tikzpicture}

